j-Wave: An open-source differentiable wave simulator

We present an open-source differentiable acoustic simulator, j-Wave, which can solve time-varying and time-harmonic acoustic problems. It supports automatic differentiation, which is a program transformation technique that has many applications, especially in machine learning and scientific computing. j-Wave is composed of modular components that can be easily customized and reused. At the same time, it is compatible with some of the most popular machine learning libraries, such as JAX and TensorFlow. The accuracy of the simulation results for known configurations is evaluated against the widely used k-Wave toolbox and a cohort of acoustic simulation software. j-Wave is available from https://github.com/ucl-bug/jwave.

==> questions.txt <==
Do you solve for displacement?
    No

Does the time varying equations include absorption?
    Not yet

Does jaxDF provide the Euler integration, or just the spatial differentiation?
    jexDF provides differential operators, time integration is an outer loop

Are solutions always obtained on a regular Cartesian grid?
These operators are defined on a regular Cartesian grid
    Solver is only on Cartesian grid
    Effect of the wave operator on the field

Is the PML implemented by implementing a custom derivatice / Laplacian operators?
    In the time stepping scheme, follows k-Wave part of the time integration
    For Helmholtz, custom Laplaacian operator

Are you using k-space correction
    Yes.

Can you create an architecture diagram?

The discretisation is defined by the medium properties, and initial conditions. Currently these need to be the same, but in principle, you could write overloaded operators in the JaxDF framework

Initial conditions
    p0 u0

New section on extending the default behaviour
 non uniform grids, combine discretisations


Objects
    time axis
    anything with a continuous 

Fields
    sources
    initial conditions
    medium
    sensor
    time axis



